Inner Edge Habitable Zone Limits Around Main Sequence Stars: Cloudy Estimates

Understanding the limits of rocky planet habitability is one of the key goals of current and future exoplanet characterization efforts. An intrinsic concept of rocky planet habitability is the Habitable Zone. To date, the most widely used estimates of the Habitable Zone are based on cloud-free, one-dimensional (vertical) radiative-convective climate model calculations. However, recent three-dimensional global climate modeling efforts have revealed that rocky planet habitability is strongly impacted by radiative cloud feedbacks, where computational expense and model limitations can prevent these tools from exploring the limits of habitability across the full range of parameter space. We leverage a patchy cloud one-dimensional radiative-convective climate model with parameterized cloud microphysics to investigate Inner Edge limits to the Habitable Zone for main sequence stars ($T_{\rm eff}$ = 2600 -7200K). We find that Inner Edge limits to the Habitable Zone can be 3.3 and 4.7 times closer than previous cloud-free estimates for Earth- and super-Earth-sized worlds, respectively, depending on bulk cloud parameters (e.g., fractional cloudiness and sedimentation efficiency). These warm, moist Inner Edge climates are expected to have extensive cloud decks that could mute deep atmosphere spectral features. To aid in rocky planet characterization studies, we identify the potential of using $\rm{CO_{\rm 2}}$ absorption features in transmission spectroscopy as a means of quantifying cloud deck height and cloud sedimentation efficiency. Moist greenhouse climates may represent key yet poorly understood states of habitable planets for which continued study will uncover new insights into the search and characterization of habitable worlds.

==> planet_candidates_pandas.csv <==
,pl_name,hostname,default_flag,sy_snum,sy_pnum,discoverymethod,disc_year,disc_facility,soltype,pl_controv_flag,pl_refname,pl_orbper,pl_orbpererr1,pl_orbpererr2,pl_orbperlim,pl_orbsmax,pl_orbsmaxerr1,pl_orbsmaxerr2,pl_orbsmaxlim,pl_rade,pl_radeerr1,pl_radeerr2,pl_radelim,pl_bmasse,pl_bmasseerr1,pl_bmasseerr2,pl_bmasselim,pl_bmassprov,pl_orbeccen,pl_orbeccenerr1,pl_orbeccenerr2,pl_orbeccenlim,pl_insol,pl_insolerr1,pl_insolerr2,pl_insollim,pl_eqt,pl_eqterr1,pl_eqterr2,pl_eqtlim,ttv_flag,st_refname,st_spectype,st_teff,st_tefferr1,st_tefferr2,st_tefflim,st_rad,st_raderr1,st_raderr2,st_radlim,st_mass,st_masserr1,st_masserr2,st_masslim,st_met,st_meterr1,st_meterr2,st_metlim,st_metratio,st_logg,st_loggerr1,st_loggerr2,st_logglim,sy_refname,rastr,ra,decstr,dec,sy_dist,sy_disterr1,sy_disterr2,sy_vmag,sy_vmagerr1,sy_vmagerr2,sy_kmag,sy_kmagerr1,sy_kmagerr2,sy_gaiamag,sy_gaiamagerr1,sy_gaiamagerr2,rowupdate,pl_pubdate,releasedate
0,Kepler-1633 b,Kepler-1633,0,1,1,Transit,2016,Kepler,Kepler Project Candidate (q1_q17_dr24_koi),0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,186.404271,0.005886,-0.005886,0,0.6407,,,0.0,1.06,0.44,-0.09,0,,,,,,0.0,,,0.0,3.01,3.78,-0.86,0,336.0,,,0.0,0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,,6351.0,193.0,-236.0,0,0.92,0.38,-0.08,0,1.01,0.12,-0.14,0,-0.5,0.24,-0.32,0.0,[Fe/H],4.51,0.04,-0.31,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h14m03.64s,288.5151733,+44d55m23.72s,44.9232545,1114.91,17.215,-17.215,13.516,0.103,-0.103,12.109,0.013,-0.013,13.3918,0.000221,-0.000221,2015-08-25,2015-09-24,2015-08-25
1,Kepler-1126 c,Kepler-1126,0,1,2,Transit,2023,Kepler,Kepler Project Candidate (q1_q17_dr24_koi),0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,199.664537,0.002935,-0.002935,0,0.6541,,,0.0,1.54,0.66,-0.11,0,,,,,,0.0,,,0.0,2.07,2.6,-0.47,0,306.0,,,0.0,0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,,6106.0,152.0,-174.0,0,0.84,0.36,-0.06,0,0.94,0.1,-0.11,0,-0.5,0.3,-0.28,0.0,[Fe/H],4.56,0.03,-0.31,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h02m46.07s,285.691955,+45d41m21.84s,45.6893993,635.736,6.781,-6.781,14.221,0.16,-0.16,12.534,0.03,-0.03,14.0207,0.000223,-0.000223,2015-08-25,2015-09-24,2015-08-25
2,Kepler-1126 b,Kepler-1126,0,1,2,Transit,2016,Kepler,Kepler Project Candidate (q1_q16_koi),0,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,108.593329,0.001003,-0.001003,0,0.4358,,,0.0,1.58,0.69,-0.11,0,,,,,,0.0,,,0.0,4.67,5.86,-1.07,0,375.0,,,0.0,1,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,,6106.0,152.0,-174.0,0,0.84,0.36,-0.06,0,0.94,0.1,-0.11,0,-0.5,0.3,-0.28,0.0,[Fe/H],4.56,0.03,-0.31,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h02m46.07s,285.691955,+45d41m21.84s,45.6893993,635.736,6.781,-6.781,14.221,0.16,-0.16,12.534,0.03,-0.03,14.0207,0.000223,-0.000223,2014-11-21,2014-12-18,2014-11-21
0,Kepler-442 b,Kepler-442,0,1,1,Transit,2015,Kepler,Kepler Project Candidate (q1_q16_koi),0,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,112.306839,0.002432,-0.002432,0,0.393,,,0.0,1.56,0.14,-0.15,0,,,,,,0.0,,,0.0,1.08,0.37,-0.29,0,260.0,,,0.0,0,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,,4569.0,141.0,-124.0,0,0.65,0.06,-0.06,0,0.64,0.07,-0.05,0,-0.28,0.35,-0.3,0.0,[Fe/H],4.62,0.05,-0.03,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h01m27.98s,285.3666029,+39d16m48.25s,39.2800704,365.965,2.763,-2.724,15.322,0.057,-0.057,12.488,0.022,-0.022,14.9304,0.000287,-0.000287,2014-11-21,2014-12-18,2014-11-21
1,Kepler-437 b,Kepler-437,0,1,1,Transit,2015,Kepler,Kepler Project Candidate (q1_q12_koi),0,<a refstr=Q1_Q12_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q12 KOI Table</a>,66.6505482,0.0003933,-0.0003933,0,0.2737,,,0.0,1.37,0.12,-0.13,0,,,,,,0.0,,,0.0,1.78,0.59,-0.49,0,294.0,,,0.0,0,<a refstr=Q1_Q12_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q12 KOI Table</a>,,4427.0,133.0,-129.0,0,0.62,0.06,-0.06,0,0.61,0.07,-0.05,0,-0.32,0.34,-0.32,0.0,[Fe/H],4.64,0.06,-0.03,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h49m23.36s,297.3473326,+44d01m36.93s,44.0269249,,,,14.628,0.217,-0.217,11.847,0.018,-0.018,14.3622,0.001437,-0.001437,2014-11-18,2014-12-04,2014-11-18
2,Kepler-1450 b,Kepler-1450,0,1,1,Transit,2016,Kepler,Kepler Project Candidate (q1_q16_koi),0,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,54.5094166,0.000527,-0.000527,0,0.2392,,,0.0,1.55,0.15,-0.15,0,,,,,,0.0,,,0.0,2.19,0.76,-0.6,0,310.0,,,0.0,0,<a refstr=Q1_Q16_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q16 KOI Table</a>,,4405.0,131.0,-132.0,0,0.61,0.06,-0.06,0,0.61,0.06,-0.05,0,-0.34,0.32,-0.32,0.0,[Fe/H],4.66,0.05,-0.04,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h38m12.88s,294.5536825,+45d04m52.68s,45.0813011,505.829,7.4105,-7.4105,15.923,0.229,-0.229,12.908,0.028,-0.028,15.4892,0.000455,-0.000455,2014-11-21,2014-12-18,2014-11-21
0,Kepler-395 c,Kepler-395,0,1,2,Transit,2014,Kepler,Published Confirmed,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,34.98956,0.00022,-0.00022,0,0.1743,0.0023,-0.0023,0.0,1.336,0.072,-0.072,0,,,,,,,,,,2.11,0.19,-0.25,0,341.0,27.0,-27.0,0.0,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,,3931.0,47.0,-47.0,0,0.55,0.02,-0.02,0,0.58,0.02,-0.02,0,-0.02,0.09,-0.09,0.0,[Fe/H],4.72,0.02,-0.02,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h34m02.69s,293.5111889,+45d08m11.85s,45.1366252,421.382,8.0905,-8.0905,16.5919,0.046,-0.046,12.948,0.03,-0.03,15.9585,0.000809,-0.000809,2017-11-16,2017-12,2017-11-17
1,K2-3 d,K2-3,0,1,3,Transit,2015,K2,Published Confirmed,0,<a refstr=CROSSFIELD_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...804...10C/abstract target=ref>Crossfield et al. 2015</a>,44.5631,0.0063,-0.0055,0,0.2076,0.0098,-0.0108,0.0,1.52,0.21,-0.2,0,,,,,,,,,,1.51,0.57,-0.43,0,,,,,0,<a refstr=CROSSFIELD_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...804...10C/abstract target=ref>Crossfield et al. 2015</a>,M0.0 V,3896.0,189.0,-189.0,0,0.56,0.07,-0.07,0,0.6,0.09,-0.09,0,-0.32,0.13,-0.13,0.0,[Fe/H],,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h29m20.49s,172.3353708,-01d27m18.49s,-1.4551364,44.0727,0.10815,-0.10815,12.168,0.009,-0.009,8.561,0.023,-0.023,11.4785,0.000959,-0.000959,2020-05-04,2015-05,2015-02-26
2,K2-3 c,K2-3,0,1,3,Transit,2015,K2,Published Confirmed,0,<a refstr=CROSSFIELD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJS..226....7C/abstract target=ref>Crossfield et al. 2016</a>,24.6435,0.0012,-0.0012,0,0.1235,0.0058,-0.0058,0.0,1.18,0.17,-0.17,0,,,,,,,,,,1.77,0.53,-0.53,0,,,,,0,<a refstr=CROSSFIELD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJS..226....7C/abstract target=ref>Crossfield et al. 2016</a>,,3841.0,82.0,-82.0,0,0.37,0.05,-0.05,0,0.41,0.06,-0.06,0,,,,,,4.91,0.06,-0.06,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,11h29m20.49s,172.3353708,-01d27m18.49s,-1.4551364,44.0727,0.10815,-0.10815,12.168,0.009,-0.009,8.561,0.023,-0.023,11.4785,0.000959,-0.000959,2020-05-04,2016-09,2016-07-18
3,Kepler-395 c,Kepler-395,0,1,2,Transit,2014,Kepler,Kepler Project Candidate (q1_q17_dr25_koi),0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,34.9897847,0.0003803,-0.0003803,0,0.1691,,,0.0,1.14,0.07,-0.1,0,,,,,,0.0,,,0.0,1.71,0.35,-0.42,0,292.0,,,0.0,0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,,3765.0,75.0,-83.0,0,0.52,0.03,-0.05,0,0.53,0.04,-0.04,0,0.02,0.15,-0.15,0.0,[Fe/H],4.72,0.05,-0.02,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h34m02.69s,293.5111889,+45d08m11.85s,45.1366252,421.382,8.0905,-8.0905,16.5919,0.046,-0.046,12.948,0.03,-0.03,15.9585,0.000809,-0.000809,2017-05-08,2017-08-31 00:00,2017-05-08
4,Kepler-438 b,Kepler-438,0,1,1,Transit,2015,Kepler,Published Confirmed,0,<a refstr=DRESSING___CHARBONNEAU_2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...807...45D/abstract target=ref>Dressing & Charbonneau 2015</a>,35.2330188,0.000227,-0.000224,0,,,,,1.01,0.17,-0.16,0,,,,,,,,,,1.31,0.47,-0.38,0,,,,,0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,,3747.0,157.0,-157.0,0,0.66,0.02,-0.02,0,0.63,0.02,-0.02,0,,,,,,4.6,0.01,-0.01,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h46m34.97s,281.6457236,+41d57m03.85s,41.9510686,,,,15.104,0.252,-0.252,11.199,0.02,-0.02,14.4852,0.001258,-0.001258,2015-11-18,2015-07,2015-11-19
5,Kepler-296 e,Kepler-296,1,2,5,Transit,2014,Kepler,Published Confirmed,0,<a refstr=BARCLAY_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...809....7B/abstract target=ref>Barclay et al. 2015</a>,34.14211,0.00025,-0.00025,0,0.169,0.029,-0.028,0.0,1.53,0.27,-0.25,0,,,,,,0.33,,,1.0,1.41,0.25,-0.21,0,,,,,0,<a refstr=BARCLAY_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...809....7B/abstract target=ref>Barclay et al. 2015</a>,,3740.0,130.0,-130.0,0,0.48,0.07,-0.09,0,0.5,0.07,-0.09,0,-0.08,0.28,-0.3,0.0,[Fe/H],4.77,0.09,-0.06,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h06m09.61s,286.5400278,+49d26m14.14s,49.4372614,,,,16.363,1.133,-1.133,12.6,0.028,-0.028,15.9015,0.003522,-0.003522,2015-09-02,2015-08,2015-09-03
6,Kepler-395 c,Kepler-395,0,1,2,Transit,2014,Kepler,Published Confirmed,0,<a refstr=DRESSING__AMP__CHARBONNEAU_2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...767...95D/abstract target=ref>Dressing &amp; Charbonneau 2013</a>,34.987,,,0,,,,,1.18,0.4,-0.15,0,,,,,,,,,,1.15,1.53,-0.47,0,,,,,0,<a refstr=DRESSING__AMP__CHARBONNEAU_2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...767...95D/abstract target=ref>Dressing &amp; Charbonneau 2013</a>,,3735.0,54.0,-164.0,0,0.4,0.05,-0.14,0,0.41,0.05,-0.15,0,-0.5,0.1,-0.4,0.0,[Fe/H],4.85,0.12,-0.08,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h34m02.69s,293.5111889,+45d08m11.85s,45.1366252,421.382,8.0905,-8.0905,16.5919,0.046,-0.046,12.948,0.03,-0.03,15.9585,0.000809,-0.000809,2016-03-02,2013-04,2016-03-10
7,Kepler-438 b,Kepler-438,0,1,1,Transit,2015,Kepler,Kepler Project Candidate (q1_q17_dr24_koi),0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,35.23318,0.0002329,-0.0002329,0,0.1648,,,0.0,0.98,0.14,-0.11,0,,,,,,0.0,,,0.0,1.31,0.56,-0.33,0,273.0,,,0.0,0,<a refstr=Q1_Q17_DR24_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR24 KOI Table</a>,,3688.0,73.0,-50.0,0,0.46,0.07,-0.05,0,0.48,0.06,-0.05,0,-0.1,0.1,-0.1,0.0,[Fe/H],4.79,0.06,-0.08,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,18h46m34.97s,281.6457236,+41d57m03.85s,41.9510686,,,,15.104,0.252,-0.252,11.199,0.02,-0.02,14.4852,0.001258,-0.001258,2015-08-25,2015-09-24,2015-08-25
0,Kepler-54 d,Kepler-54,0,1,3,Transit,2014,Kepler,Published Confirmed,0,<a refstr=DRESSING__AMP__CHARBONNEAU_2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...767...95D/abstract target=ref>Dressing &amp; Charbonneau 2013</a>,20.995,,,0,,,,,1.14,0.25,-0.22,0,,,,,,,,,,1.47,4.93,-2.48,0,,,,,1,<a refstr=DRESSING__AMP__CHARBONNEAU_2013 href=https://ui.adsabs.harvard.edu/abs/2013ApJ...767...95D/abstract target=ref>Dressing &amp; Charbonneau 2013</a>,,3579.0,66.0,-74.0,0,0.33,0.06,-0.07,0,0.35,0.08,-0.07,0,-0.4,0.1,-0.1,0.0,[Fe/H],4.94,0.09,-0.08,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h39m05.74s,294.7739245,+43d03m22.31s,43.0561976,271.701,2.9175,-2.9175,16.282,0.423,-0.423,12.648,0.021,-0.021,15.8133,0.000603,-0.000603,2016-03-02,2013-04,2016-03-10
1,Kepler-296 e,Kepler-296,0,2,5,Transit,2014,Kepler,Published Confirmed,0,<a refstr=TORRES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...800...99T/abstract target=ref>Torres et al. 2015</a>,34.14204,0.00025,-0.00029,0,0.149,0.035,-0.024,0.0,1.48,0.16,-0.25,0,,,,,,0.1,0.14,-0.1,-1.0,1.45,0.5,-0.73,0,,,,,0,<a refstr=TORRES_ET_AL__2015 href=https://ui.adsabs.harvard.edu/abs/2015ApJ...800...99T/abstract target=ref>Torres et al. 2015</a>,,3572.0,80.0,-80.0,0,0.43,0.04,-0.03,0,0.45,0.03,-0.04,0,-0.12,0.12,-0.12,0.0,[Fe/H],4.83,0.03,-0.04,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h06m09.61s,286.5400278,+49d26m14.14s,49.4372614,,,,16.363,1.133,-1.133,12.6,0.028,-0.028,15.9015,0.003522,-0.003522,2015-01-14,2015-02,2015-01-14
2,Kepler-296 d,Kepler-296,0,2,5,Transit,2014,Kepler,Kepler Project Candidate (q1_q17_dr25_koi),0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,19.85029495,5.525e-05,-5.525e-05,0,0.1052,,,0.0,1.52,0.19,-0.23,0,,,,,,0.0,,,0.0,1.83,0.68,-0.62,0,297.0,,,0.0,0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,,3526.0,71.0,-78.0,0,0.38,0.05,-0.06,0,0.39,0.06,-0.07,0,-0.08,0.15,-0.15,0.0,[Fe/H],4.87,0.07,-0.04,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h06m09.61s,286.5400278,+49d26m14.14s,49.4372614,,,,16.363,1.133,-1.133,12.6,0.028,-0.028,15.9015,0.003522,-0.003522,2017-05-08,2017-08-31 00:00,2017-05-08
3,K2-72 c,K2-72,0,1,4,Transit,2016,K2,Published Confirmed,0,<a refstr=CROSSFIELD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJS..226....7C/abstract target=ref>Crossfield et al. 2016</a>,15.1871,0.0032,-0.0032,0,0.0722,0.0091,-0.0091,0.0,0.86,0.22,-0.22,0,,,,,,,,,,1.41,0.85,-0.85,0,,,,,0,<a refstr=CROSSFIELD_ET_AL__2016 href=https://ui.adsabs.harvard.edu/abs/2016ApJS..226....7C/abstract target=ref>Crossfield et al. 2016</a>,,3497.0,150.0,-150.0,0,0.23,0.06,-0.06,0,0.22,0.08,-0.08,0,,,,,,5.05,0.07,-0.07,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h18m29.46s,334.6227504,-09d36m43.23s,-9.6120084,66.4321,0.2003,-0.1991,15.37,0.126,-0.126,10.962,0.021,-0.021,14.2789,0.000527,-0.000527,2017-12-12,2016-09,2016-07-18
4,Kepler-1512 b,Kepler-1512,0,1,1,Transit,2016,Kepler,Published Confirmed,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,20.359722,7.6e-05,-7.6e-05,0,0.1097,0.0045,-0.0079,0.0,0.8,0.13,-0.13,0,,,,,,,,,,1.6,0.44,-0.51,0,322.0,27.0,-40.0,0.0,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,,3484.0,91.0,-91.0,0,0.39,0.05,-0.07,0,0.42,0.05,-0.09,0,0.15,0.11,-0.11,0.0,[Fe/H],4.87,0.08,-0.04,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m05.88s,289.2744976,+44d28m13.46s,44.4704056,,,,13.451,0.08,-0.08,10.623,0.014,-0.014,13.2634,0.004716,-0.004716,2017-11-16,2017-12,2017-11-17
5,TOI-700 e,TOI-700,1,1,4,Transit,2023,Transiting Exoplanet Survey Satellite (TESS),Published Confirmed,0,<a refstr=GILBERT_ET_AL__2023 href=https://ui.adsabs.harvard.edu/abs/2023arXiv230103617G/abstract target=ref>Gilbert et al. 2023</a>,27.80978,0.00046,-0.0004,0,0.134,0.0022,-0.0022,0.0,0.953,0.089,-0.075,0,,,,,,0.059,0.057,-0.042,0.0,1.27,0.13,-0.15,0,,,,,0,<a refstr=GILBERT_ET_AL__2023 href=https://ui.adsabs.harvard.edu/abs/2023arXiv230103617G/abstract target=ref>Gilbert et al. 2023</a>,M2.5 V,3459.0,65.0,-65.0,0,0.42,0.02,-0.01,0,0.41,0.02,-0.02,0,-0.07,0.11,-0.11,0.0,[Fe/H],4.81,0.03,-0.04,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,06h28m22.97s,97.0957165,-65d34m43.01s,-65.5786149,31.1265,0.0206,-0.0206,13.151,0.069,-0.069,8.634,0.023,-0.023,12.0665,0.000478,-0.000478,2023-01-18,2023-01,2023-01-18
6,Kepler-560 b,Kepler-560,0,2,1,Transit,2016,Kepler,Published Confirmed,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,18.477644,1.11e-05,-1.11e-05,0,0.0899,0.0031,-0.0062,0.0,1.47,0.16,-0.22,0,,,,,,,,,,1.18,0.22,-0.28,0,298.0,22.0,-32.0,0.0,0,<a refstr=TORRES_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..264T/abstract target=ref>Torres et al. 2017</a>,,3430.0,48.0,-48.0,0,0.27,0.04,-0.03,0,0.27,0.05,-0.04,0,-0.25,0.06,-0.06,0.0,[Fe/H],5.0,0.04,-0.05,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h00m49.59s,300.2066441,+45d01m05.66s,45.0182402,109.308,0.413,-0.41,15.66,0.2,-0.2,11.455,0.019,-0.019,14.7511,0.000497,-0.000497,2017-11-16,2017-12,2017-11-17
7,Kepler-1512 b,Kepler-1512,0,1,1,Transit,2016,Kepler,Kepler Project Candidate (q1_q17_dr25_koi),0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,20.35971899,5.479e-05,-5.479e-05,0,0.1025,,,0.0,0.8,0.12,-0.16,0,,,,,,0.0,,,0.0,1.38,0.58,-0.58,0,276.0,,,0.0,0,<a refstr=Q1_Q17_DR25_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q17 DR25 KOI Table</a>,,3419.0,67.0,-76.0,0,0.34,0.05,-0.07,0,0.35,0.07,-0.08,0,0.04,0.15,-0.15,0.0,[Fe/H],4.9,0.08,-0.05,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,19h17m05.88s,289.2744976,+44d28m13.46s,44.4704056,,,,13.451,0.08,-0.08,10.623,0.014,-0.014,13.2634,0.004716,-0.004716,2017-05-08,2017-08-31 00:00,2017-05-08
8,Kepler-560 b,Kepler-560,0,2,1,Transit,2016,Kepler,Kepler Project Candidate (q1_q12_koi),0,<a refstr=Q1_Q12_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q12 KOI Table</a>,18.47764449,1.517e-05,-1.517e-05,0,0.0916,,,0.0,1.57,0.26,-0.26,0,,,,,,0.0,,,0.0,1.26,0.58,-0.43,0,270.0,,,0.0,0,<a refstr=Q1_Q12_KOI_TABLE href=https://exoplanetarchive.ipac.caltech.edu/docs/Kepler_KOI_docs.html target=ref>Q1-Q12 KOI Table</a>,,3387.0,59.0,-50.0,0,0.3,0.05,-0.05,0,0.3,0.05,-0.05,0,-0.09,0.1,-0.1,0.0,[Fe/H],4.96,0.1,-0.1,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,20h00m49.59s,300.2066441,+45d01m05.66s,45.0182402,109.308,0.413,-0.41,15.66,0.2,-0.2,11.455,0.019,-0.019,14.7511,0.000497,-0.000497,2014-11-18,2014-12-04,2014-11-18
9,K2-72 e,K2-72,1,1,4,Transit,2016,K2,Published Confirmed,0,<a refstr=DRESSING_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..207D/abstract target=ref>Dressing et al. 2017</a>,24.158868,0.003726,-0.00385,0,0.106,0.009,-0.013,0.0,1.29,0.14,-0.13,0,,,,,,0.11,0.198676,-0.086832,0.0,1.2,0.2,-0.2,0,,,,,0,<a refstr=DRESSING_ET_AL__2017 href=https://ui.adsabs.harvard.edu/abs/2017AJ....154..207D/abstract target=ref>Dressing et al. 2017</a>,,3360.47,87.24,-86.34,0,0.33,0.03,-0.03,0,0.27,0.08,-0.09,0,,,,,,,,,,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,22h18m29.46s,334.6227504,-09d36m43.23s,-9.6120084,66.4321,0.2003,-0.1991,15.37,0.126,-0.126,10.962,0.021,-0.021,14.2789,0.000527,-0.000527,2017-12-12,2017-11,2017-10-26
0,TRAPPIST-1 d,TRAPPIST-1,1,1,7,Transit,2016,La Silla Observatory,Published Confirmed,0,<a refstr=AGOL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021PSJ.....2....1A/abstract target=ref>Agol et al. 2021</a>,4.049219,2.6e-05,-2.6e-05,0,0.02227,0.00019,-0.00019,0.0,0.788,0.011,-0.01,0,0.388,0.012,-0.012,0.0,Mass,,,,,1.11,0.04,-0.04,0,,,,,1,<a refstr=AGOL_ET_AL__2021 href=https://ui.adsabs.harvard.edu/abs/2021PSJ.....2....1A/abstract target=ref>Agol et al. 2021</a>,,2566.0,26.0,-26.0,0,0.12,0.0,0.0,0,0.09,0.0,0.0,0,,,,,,5.24,0.01,-0.01,0.0,<a refstr=STASSUN_ET_AL__2019 href=https://ui.adsabs.harvard.edu/abs/2019AJ....158..138S/abstract target=ref>TICv8</a>,23h06m30.33s,346.6263919,-05d02m36.46s,-5.0434618,,,,17.02,0.2,-0.2,10.296,0.023,-0.023,15.6451,0.001448,-0.001448,2022-11-14,2021-02,2022-11-14

